SegNet: A Deep Convolutional Encoder-Decoder Architecture for Image Segmentation

We present a novel and practical deep fully convolutional neural network architecture for semantic pixel-wise segmentation termed SegNet. This core trainable segmentation engine consists of an encoder network, a corresponding decoder network followed by a pixel-wise classification layer. The architecture of the encoder network is topologically identical to the 13 convolutional layers in the VGG16 network. The role of the decoder network is to map the low resolution encoder feature maps to full input resolution feature maps for pixel-wise classification. The novelty of SegNet lies is in the manner in which the decoder upsamples its lower resolution input feature map(s). Specifically, the decoder uses pooling indices computed in the max-pooling step of the corresponding encoder to perform non-linear upsampling. This eliminates the need for learning to upsample. The upsampled maps are sparse and are then convolved with trainable filters to produce dense feature maps. We compare our proposed architecture with the widely adopted FCN and also with the well known DeepLab-LargeFOV, DeconvNet architectures. This comparison reveals the memory versus accuracy trade-off involved in achieving good segmentation performance. SegNet was primarily motivated by scene understanding applications. Hence, it is designed to be efficient both in terms of memory and computational time during inference. It is also significantly smaller in the number of trainable parameters than other competing architectures. We also performed a controlled benchmark of SegNet and other architectures on both road scenes and SUN RGB-D indoor scene segmentation tasks. We show that SegNet provides good performance with competitive inference time and more efficient inference memory-wise as compared to other architectures. We also provide a Caffe implementation of SegNet and a web demo at http://mi.eng.cam.ac.uk/projects/segnet/.

==> README.txt <==

September 17, 2014


IEEEtran is a LaTeX class for authors of the Institute of Electrical and
Electronics Engineers (IEEE) transactions journals and conferences.
The latest version of the IEEEtran package can be found at CTAN:

http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/

as well as within IEEE's site:

http://www.ieee.org/


This package contains the IEEE Computer Society journal subset of the full
IEEEtran package and is intended for use with Computer Society publications.
The included version of the IEEEtran_HOWTO.pdf has been specially formatted
in Computer Society (compsoc) journal mode.


For latest news, helpful tips, answers to frequently asked questions,
beta releases and other support, visit the IEEEtran home page at my
website:

http://www.michaelshell.org/tex/ieeetran/

Version 1.8a has a number of significant changes over the v1.8 release.
For a full list of changes, please read the file changelog.txt. The most
notable changes include:


 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Fixed abstract, index terms and diamond line for compsoc technotes.

 3) New \IEEEraisesectionheading{} command to provide for the special
    raised first section heading of Computer Society journal papers.

 4) Internal code improvements for page setup and command argument
    processing.


Best wishes for all your publication endeavors,

Michael Shell
http://www.michaelshell.org/


********************************** Files **********************************

README                 - This file.

IEEEtran.cls           - The IEEEtran LaTeX class file.

changelog.txt          - The revision history.

IEEEtran_HOWTO.pdf     - The IEEEtran LaTeX class user manual.

bare_jrnl_compsoc.tex  - A bare bones starter file for Computer Society
                         journal papers.

bare_adv.tex           - A bare bones starter file showing advanced
                         techniques such as conditional compilation,
                         hyperlinks, PDF thumbnails, etc. The illustrated
                         format is for a Computer Society journal paper.

***************************************************************************
Legal Notice:
This code is offered as-is without any warranty either expressed or
implied; without even the implied warranty of MERCHANTABILITY or
FITNESS FOR A PARTICULAR PURPOSE! 
User assumes all risk.
In no event shall IEEE or any contributor to this code be liable for
any damages or losses, including, but not limited to, incidental,
consequential, or any other damages, resulting from the use or misuse
of any information contained here.

All comments are the opinions of their respective authors and are not
necessarily endorsed by the IEEE.

This work is distributed under the LaTeX Project Public License (LPPL)
( http://www.latex-project.org/ ) version 1.3, and may be freely used,
distributed and modified. A copy of the LPPL, version 1.3, is included
in the base LaTeX documentation of all distributions of LaTeX released
2003/12/01 or later.
Retain all contribution notices and credits.
** Modified files should be clearly indicated as such, including  **
** renaming them and changing author support contact information. **

File list of work: IEEEtran.cls, IEEEtran_HOWTO.pdf, bare_adv.tex,
                   bare_jrnl_compsoc.tex.
***************************************************************************


==> SegNetPAMIv8.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/Debian) (preloaded format=pdflatex 2015.12.12)  15 DEC 2015 23:54
entering extended mode
 restricted \write18 enabled.
 %&-line parsing enabled.
**SegNetPAMIv8.tex
(./SegNetPAMIv8.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(./IEEEtran.cls
Document Class: IEEEtran 2014/09/17 V1.8a by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
\@IEEEtrantmpdimenA=\dimen102
\@IEEEtrantmpdimenB=\dimen103
\@IEEEtrantmpdimenC=\dimen104
\@IEEEtrantmpcountA=\count79
\@IEEEtrantmpcountB=\count80
\@IEEEtrantmpcountC=\count81
\@IEEEtrantmptoksA=\toks14
-- Using IEEE Computer Society mode.
LaTeX Font Info:    Try loading font information for OT1+ppl on input line 458.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ppl.fd
File: ot1ppl.fd 2001/06/04 font definitions for OT1/ppl.
)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
\@IEEEnormalsizeunitybaselineskip=\dimen105
-- This is a 10 point document.
\CLASSINFOnormalsizebaselineskip=\dimen106
\CLASSINFOnormalsizeunitybaselineskip=\dimen107
\IEEEnormaljot=\dimen108
LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <5.01874> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <5.01874> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <7.02625> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <7.02625> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <8.03> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <8.03> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <9.03374> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <9.03374> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <9.53561> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <9.53561> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <11.04124> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <11.04124> not available

(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <12.045> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <12.045> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <17.06374> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <17.06374> not available

(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <20.075> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <20.075> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

LaTeX Font Info:    Font shape `OT1/ppl/bx/n' in size <24.09> not available
(Font)              Font shape `OT1/ppl/b/n' tried instead on input line 1039.
LaTeX Font Info:    Font shape `OT1/ppl/bx/it' in size <24.09> not available
(Font)              Font shape `OT1/ppl/b/it' tried instead on input line 1039.

\IEEEquantizedlength=\dimen109
\IEEEquantizedlengthdiff=\dimen110
\IEEEquantizedtextheightdiff=\dimen111
\IEEEilabelindentA=\dimen112
\IEEEilabelindentB=\dimen113
\IEEEilabelindent=\dimen114
\IEEEelabelindent=\dimen115
\IEEEdlabelindent=\dimen116
\IEEElabelindent=\dimen117
\IEEEiednormlabelsep=\dimen118
\IEEEiedmathlabelsep=\dimen119
\IEEEiedtopsep=\skip41
\c@section=\count82
\c@subsection=\count83
\c@subsubsection=\count84
\c@paragraph=\count85
\c@IEEEsubequation=\count86
\abovecaptionskip=\skip42
\belowcaptionskip=\skip43
\c@figure=\count87
\c@table=\count88
\@IEEEeqnnumcols=\count89
\@IEEEeqncolcnt=\count90
\@IEEEsubeqnnumrollback=\count91
\@IEEEquantizeheightA=\dimen120
\@IEEEquantizeheightB=\dimen121
\@IEEEquantizeheightC=\dimen122
\@IEEEquantizeprevdepth=\dimen123
\@IEEEquantizemultiple=\count92
\@IEEEquantizeboxA=\box26
\@IEEEtmpitemindent=\dimen124
\c@IEEEbiography=\count93
\@IEEEtranrubishbin=\box27
) (/usr/share/texlive/texmf-dist/tex/latex/psnfss/times.sty
Package: times 2005/04/12 PSNFSS-v9.2a (SPQR) 
)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/epsfig.sty
Package: epsfig 1999/02/16 v1.7a (e)psfig emulation (SPQR)

(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks15
)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/share/texlive/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count94
))
\Gin@req@height=\dimen125
\Gin@req@width=\dimen126
)
\epsfxsize=\dimen127
\epsfysize=\dimen128
)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/color.sty
Package: color 2014/10/28 v1.1a Standard LaTeX Color (DPC)

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package color Info: Driver file: pdftex.def on input line 142.
)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip44

For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks16
\ex@=\dimen129
))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen130
)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count95
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count96
\leftroot@=\count97
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count98
\DOTSCASE@=\count99
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box28
\strutbox@=\box29
\big@size=\dimen131
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count100
\c@MaxMatrixCols=\count101
\dotsspace@=\muskip10
\c@parentequation=\count102
\dspbrk@lvl=\count103
\tag@help=\toks17
\row@=\count104
\column@=\count105
\maxfields@=\count106
\andhelp@=\toks18
\eqnshift@=\dimen132
\alignsep@=\dimen133
\tagshift@=\dimen134
\tagwidth@=\dimen135
\totwidth@=\dimen136
\lineht@=\dimen137
\@envbody=\toks19
\multlinegap=\skip45
\multlinetaggap=\skip46
\mathdisplay@stack=\toks20
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
))
(/usr/share/texlive/texmf-dist/tex/latex/algorithm2e/algorithm2e.sty
Package: algorithm2e 2013/01/06 v5.00 algorithms environments
\c@AlgoLine=\count107

(/usr/share/texlive/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2014/09/29 v1.1c Standard LaTeX ifthen package (DPC)
)
(/usr/share/texlive/texmf-dist/tex/latex/tools/xspace.sty
Package: xspace 2014/10/28 v1.13 Space after command names (DPC,MH)
)
(/usr/share/texlive/texmf-dist/tex/latex/relsize/relsize.sty
Package: relsize 2013/03/29 ver 4.1
)
********************************************************
Package `algorithm2e' Release 5.0 -- january 06 2013 --
- algorithm2e-announce@lirmm.fr mailing list for announcement about releases
- algorithm2e-discussion@lirmm.fr mailing list for discussion about package
subscribe by emailing sympa@lirmm.fr with 'subscribe <list> <firstname name>'
- Author: Christophe Fiorio (cfiorio@um2.fr)
********************************************************
\skiptotal=\skip47
\skiplinenumber=\skip48
\skiprule=\skip49
\skiphlne=\skip50
\skiptext=\skip51
\skiplength=\skip52
\algomargin=\skip53
\skipalgocfslide=\skip54
\algowidth=\dimen138
\inoutsize=\dimen139
\inoutindent=\dimen140
\interspacetitleruled=\dimen141
\interspacealgoruled=\dimen142
\interspacetitleboxruled=\dimen143
\algocf@inoutbox=\box30
\algocf@inputbox=\box31
\AlCapSkip=\skip55
\AlCapHSkip=\skip56
\algoskipindent=\skip57
\algocf@nlbox=\box32
\algocf@hangingbox=\box33
\algocf@untilbox=\box34
\algocf@skipuntil=\skip58
\algocf@capbox=\box35
\algoheightruledefault=\skip59
\algoheightrule=\skip60
\algotitleheightruledefault=\skip61
\algotitleheightrule=\skip62
\c@algocfline=\count108
\c@algocfproc=\count109
\c@algocf=\count110
\algocf@algoframe=\box36
\algocf@algobox=\box37
) (/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty
\bigstrutjot=\dimen144
)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.

(/usr/share/texlive/texmf-dist/tex/latex/colortbl/colortbl.sty
Package: colortbl 2012/02/13 v1.0a Color table columns (DPC)

(/usr/share/texlive/texmf-dist/tex/latex/tools/array.sty
Package: array 2014/10/28 v2.4c Tabular extension package (FMi)
\col@sep=\dimen145
\extrarowheight=\dimen146
\NC@list=\toks21
\extratabsurround=\skip63
\backup@length=\skip64
)
\everycr=\toks22
\minrowclearance=\skip65
)
LaTeX Info: Redefining \color on input line 702.
\rownum=\count111
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
)
(/usr/share/texlive/texmf-dist/tex/latex/cite/cite.sty
LaTeX Info: Redefining \cite on input line 302.
LaTeX Info: Redefining \nocite on input line 332.
Package: cite 2015/02/27  v 5.5
)
(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/share/texlive/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen147
\Hy@linkcounter=\count112
\Hy@pagecounter=\count113

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count114

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count115

(/usr/share/texlive/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip11
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen148
\Fld@menulength=\count116
\Field@Width=\dimen149
\Fld@charsize=\dimen150
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count117
\c@Item=\count118
\c@Hfootnote=\count119
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count120
\c@bookmark@seq@number=\count121

(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip66
)
(./SegNetPAMIv8.aux)
\openout1 = `SegNetPAMIv8.aux'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 542.
LaTeX Font Info:    ... okay on input line 542.
LaTeX Font Info:    Try loading font information for OT1+ptm on input line 542.

 (/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1ptm.fd
File: ot1ptm.fd 2001/06/04 font definitions for OT1/ptm.
)
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <5.01874> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <5.01874> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <7.02625> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <7.02625> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <8.03> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <8.03> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9.03374> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <9.03374> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <9.53561> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <9.53561> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <11.04124> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <11.04124> not available

(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <12.045> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <12.045> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <17.06374> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <17.06374> not available

(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <20.075> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <20.075> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/n' in size <24.09> not available
(Font)              Font shape `OT1/ptm/b/n' tried instead on input line 542.
LaTeX Font Info:    Font shape `OT1/ptm/bx/it' in size <24.09> not available
(Font)              Font shape `OT1/ptm/b/it' tried instead on input line 542.
-- Lines per column: 61 (exact).
(/usr/share/texlive/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count122
\scratchdimen=\dimen151
\scratchbox=\box38
\nofMPsegments=\count123
\nofMParguments=\count124
\everyMPshowfont=\toks23
\MPscratchCnt=\count125
\MPscratchDim=\dimen152
\MPnumerator=\count126
\makeMPintoPDFobject=\count127
\everyMPtoPDFconversion=\toks24
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
\AtBeginShipoutBox=\box39
Package hyperref Info: Link coloring OFF on input line 542.

(/usr/share/texlive/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count128
)
LaTeX Info: Redefining \ref on input line 542.
LaTeX Info: Redefining \pageref on input line 542.
LaTeX Info: Redefining \nameref on input line 542.

(./SegNetPAMIv8.out) (./SegNetPAMIv8.out)
\@outlinefile=\write3
\openout3 = `SegNetPAMIv8.out'.

LaTeX Font Info:    Try loading font information for OT1+phv on input line 638.


(/usr/share/texlive/texmf-dist/tex/latex/psnfss/ot1phv.fd
File: ot1phv.fd 2001/06/04 scalable font definitions for OT1/phv.
)
LaTeX Font Info:    Font shape `OT1/phv/m/it' in size <11.04124> not available
(Font)              Font shape `OT1/phv/m/sl' tried instead on input line 638.
LaTeX Font Info:    Font shape `OT1/phv/bx/n' in size <8.03> not available
(Font)              Font shape `OT1/phv/b/n' tried instead on input line 638.
LaTeX Font Info:    Calculating math sizes for size <8.03> on input line 638.
LaTeX Font Info:    Try loading font information for U+msa on input line 638.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 638.

(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
LaTeX Font Info:    Calculating math sizes for size <11.04124> on input line 63
8.
LaTeX Font Info:    Try loading font information for U+pzd on input line 638.

(/usr/share/texlive/texmf-dist/tex/latex/psnfss/upzd.fd
File: upzd.fd 2001/06/04 font definitions for U/pzd.
)
LaTeX Font Info:    Font shape `OT1/phv/bx/n' in size <11.04124> not available
(Font)              Font shape `OT1/phv/b/n' tried instead on input line 666.
LaTeX Font Info:    Font shape `OT1/phv/bx/sc' in size <11.04124> not available

(Font)              Font shape `OT1/phv/b/sc' tried instead on input line 666.

<Figures/CamVidTeaser.pdf, id=81, 1735.8049pt x 1038.64037pt>
File: Figures/CamVidTeaser.pdf Graphic file (type pdf)

<use Figures/CamVidTeaser.pdf>
Package pdftex.def Info: Figures/CamVidTeaser.pdf used on input line 670.
(pdftex.def)             Requested size: 492.03667pt x 294.4149pt.
LaTeX Font Info:    Font shape `OT1/phv/m/it' in size <8.03> not available
(Font)              Font shape `OT1/phv/m/sl' tried instead on input line 671.
 [1{/var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map}


] [2 <./Figures/CamVidTeaser.pdf>]
LaTeX Font Info:    Calculating math sizes for size <9.53561> on input line 697
.

<Figures/segnet_softmax.pdf, id=248, 702.625pt x 200.75pt>
File: Figures/segnet_softmax.pdf Graphic file (type pdf)

<use Figures/segnet_softmax.pdf>
Package pdftex.def Info: Figures/segnet_softmax.pdf used on input line 703.
(pdftex.def)             Requested size: 492.03667pt x 140.5853pt.
 [3]
Underfull \vbox (badness 4634) has occurred while \output is active []

 [4 <./Figures/segnet_softmax.pdf>]
<Figures/PoolingExp/decoderVariantsNew.pdf, id=337, 654.40488pt x 284.62335pt>
File: Figures/PoolingExp/decoderVariantsNew.pdf Graphic file (type pdf)

<use Figures/PoolingExp/decoderVariantsNew.pdf>
Package pdftex.def Info: Figures/PoolingExp/decoderVariantsNew.pdf used on inpu
t line 731.
(pdftex.def)             Requested size: 310.76414pt x 135.16708pt.
LaTeX Font Info:    Font shape `OT1/phv/bx/n' in size <9.53561> not available
(Font)              Font shape `OT1/phv/b/n' tried instead on input line 814.
 [5]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [6 <./Figures/PoolingExp/decoderVariantsNew.pdf>]
Underfull \hbox (badness 10000) in paragraph at lines 856--857
[]\OT1/ptm/m/n/9.53561 Another in-ter-est-ing com-par-i-son be-tween FCN-Basic-

 []

[7] <Figures/CamVidQualitative.pdf, id=449, 1565.12733pt x 2504.15555pt>
File: Figures/CamVidQualitative.pdf Graphic file (type pdf)

<use Figures/CamVidQualitative.pdf>
Package pdftex.def Info: Figures/CamVidQualitative.pdf used on input line 897.
(pdftex.def)             Requested size: 414.34956pt x 662.9485pt.


LaTeX Warning: Float too large for page by 17.92409pt on input line 902.

LaTeX Font Info:    Calculating math sizes for size <9.03374> on input line 941
.
[8] [9 <./Figures/CamVidQualitative.pdf>]
<Figures/SUNRGBDQualy2.pdf, id=554, 1935.0293pt x 2333.47786pt>
File: Figures/SUNRGBDQualy2.pdf Graphic file (type pdf)

<use Figures/SUNRGBDQualy2.pdf>
Package pdftex.def Info: Figures/SUNRGBDQualy2.pdf used on input line 1009.
(pdftex.def)             Requested size: 466.13834pt x 562.11128pt.
 [10] [11 <./Figures/SUNRGBDQualy2.pdf>]
<Figures/PascalQualy2.pdf, id=645, 2063.0677pt x 939.02821pt>
File: Figures/PascalQualy2.pdf Graphic file (type pdf)

<use Figures/PascalQualy2.pdf>
Package pdftex.def Info: Figures/PascalQualy2.pdf used on input line 1034.
(pdftex.def)             Requested size: 466.13834pt x 212.16058pt.


LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 1053.

(./SegNetPAMIv8.bbl
Missing character: There is no � in font ptmr7t!
 [12] [13 <./Figures/PascalQualy2.pdf>]
Underfull \hbox (badness 4353) in paragraph at lines 231--234
\OT1/ptm/m/n/8.03 net-work train-ing by re-duc-ing in-ter-nal co-vari-ate shift
,'' \OT1/ptm/m/it/8.03 CoRR\OT1/ptm/m/n/8.03 ,
 []

) <Figures/Bios/vijay.jpg, id=710, 403.5075pt x 533.995pt>
File: Figures/Bios/vijay.jpg Graphic file (type jpg)

<use Figures/Bios/vijay.jpg>
Package pdftex.def Info: Figures/Bios/vijay.jpg used on input line 1119.
(pdftex.def)             Requested size: 68.25673pt x 90.3298pt.
File: Figures/Bios/vijay.jpg Graphic file (type jpg)
 <use Figures/Bios/vijay.jpg>
Package pdftex.def Info: Figures/Bios/vijay.jpg used on input line 1119.
(pdftex.def)             Requested size: 68.25673pt x 90.3298pt.

<Figures/Bios/alex.jpg, id=713, 361.35pt x 481.8pt>
File: Figures/Bios/alex.jpg Graphic file (type jpg)

<use Figures/Bios/alex.jpg>
Package pdftex.def Info: Figures/Bios/alex.jpg used on input line 1124.
(pdftex.def)             Requested size: 67.75296pt x 90.33727pt.
File: Figures/Bios/alex.jpg Graphic file (type jpg)
 <use Figures/Bios/alex.jpg>
Package pdftex.def Info: Figures/Bios/alex.jpg used on input line 1124.
(pdftex.def)             Requested size: 67.75296pt x 90.33727pt.

<Figures/Bios/roberto.jpg, id=716, 506.89375pt x 675.52374pt>
File: Figures/Bios/roberto.jpg Graphic file (type jpg)

<use Figures/Bios/roberto.jpg>
Package pdftex.def Info: Figures/Bios/roberto.jpg used on input line 1129.
(pdftex.def)             Requested size: 67.78574pt x 90.33623pt.
File: Figures/Bios/roberto.jpg Graphic file (type jpg)
 <use Figures/Bios/roberto.jpg>
Package pdftex.def Info: Figures/Bios/roberto.jpg used on input line 1129.
(pdftex.def)             Requested size: 67.78574pt x 90.33623pt.
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 1133.
 [14 <./Figures/Bios/vijay.jpg> <./Figures/Bios/alex.jpg> <./Figures/Bios/rober
to.jpg>]
Package atveryend Info: Empty hook `AfterLastShipout' on input line 1133.

(./SegNetPAMIv8.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 1133.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 1133.

Package rerunfilecheck Info: File `SegNetPAMIv8.out' has not changed.
(rerunfilecheck)             Checksum: 0C13C6387CEA4362D1071E2CCC528D24;1022.
Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 1133.
 ) 
Here is how much of TeX's memory you used:
 9325 strings out of 493085
 138266 string characters out of 6136916
 300055 words of memory out of 5000000
 12543 multiletter control sequences out of 15000+600000
 81510 words of font info for 175 fonts, out of 8000000 for 9000
 1144 hyphenation exceptions out of 8191
 41i,12n,37p,2182b,518s stack positions out of 5000i,500n,10000p,200000b,80000s
{/usr/share/texlive/texmf-dist/fonts/enc/dvips/base/8r.enc}</usr/share/texliv
e/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/share/texlive/texm
f-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr/share/texlive/texmf-dist/
fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/share/texlive/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmr8.pfb></usr/share/texlive/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmsy10.pfb></usr/share/texlive/texmf-dist/fonts/type1/public/am
sfonts/cm/cmsy8.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/helvetic/uhv
b8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/helvetic/uhvr8a.pfb></us
r/share/texlive/texmf-dist/fonts/type1/urw/helvetic/uhvro8a.pfb></usr/share/tex
live/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/share/texlive/texmf-dist
/fonts/type1/urw/times/utmr8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/ur
w/times/utmri8a.pfb></usr/share/texlive/texmf-dist/fonts/type1/urw/zapfding/uzd
r.pfb>
Output written on SegNetPAMIv8.pdf (14 pages, 4142014 bytes).
PDF statistics:
 797 PDF objects out of 1000 (max. 8388607)
 582 compressed objects within 6 object streams
 115 named destinations out of 1000 (max. 500000)
 218 words of extra memory for PDF output out of 10000 (max. 10000000)


